Scaling to Adapt: Amortized In-Context Dynamics Adaptation in Visual World Models

Changes in dynamics can alter the consequences of an action without being evident from the current observation. Visual world models therefore need to adapt when deployment dynamics differ from those seen during training. We study this adaptation from an amortized perspective: predictive pretraining learns to use a set of world transitions as context to infer dynamics, and deployment reuses this capability with frozen weights. In two controlled environments, we select model sizes and training-data amounts by training loss at fixed compute budgets, then evaluate context benefits on unseen combinations of familiar mechanisms. We find that the minimum observed training loss is well described by a decreasing power law over the fitted compute range. From the smallest to the largest evaluated compute budget, the benefit of 256 context transitions over no context grows by 34.5--75.7 percentage points in prediction accuracy. Additional pretraining can thus strengthen a frozen model's use of fixed context, but lower prediction loss does not guarantee higher navigation success. Our diagnostics suggest that compositional overfitting and limitations in decoding and goal scoring contribute to this gap.

==> figures/mg_prediction_accuracy_compute.csv <==
actual_C,K0,K1,K4,K16,K64,K256
4798287917056.0,30.517578125,30.517578125,30.517578125,30.517578125,30.517578125,30.517578125
9598196070400.0,30.517578125,30.7861328125,30.62744140625,30.50537109375,30.517578125,30.52978515625
19190343012352.0,30.6640625,31.6650390625,31.982421875,32.36083984375,32.275390625,32.26318359375
47999012648960.0,31.67724609375,33.8623046875,36.328125,38.12255859375,37.80517578125,36.90185546875
95998049541120.0,31.787109375,34.814453125,38.3544921875,44.44580078125,45.93505859375,45.3125
191992060420096.0,33.14208984375,33.984375,40.5029296875,51.35498046875,54.28466796875,54.69970703125
383996997599232.0,32.87353515625,33.45947265625,42.10205078125,54.8583984375,57.8369140625,57.666015625
767968599810048.0,33.55712890625,32.65380859375,42.63916015625,55.28564453125,56.99462890625,56.3232421875
1535971075801088.0,32.97119140625,33.53271484375,42.919921875,56.689453125,58.09326171875,58.1787109375
3071952485474304.0,34.3994140625,35.5712890625,48.046875,64.84375,68.06640625,67.2119140625
4607998157275136.0,34.70458984375,33.45947265625,44.73876953125,63.720703125,67.138671875,66.357421875
6143850620919808.0,34.48486328125,32.26318359375,46.435546875,63.17138671875,67.68798828125,67.34619140625
1.2287964860366848e+16,33.97216796875,32.275390625,46.6552734375,64.453125,69.091796875,68.85986328125
2.457588834063565e+16,34.60693359375,30.5419921875,46.27685546875,65.19775390625,69.76318359375,69.091796875


==> figures/navigation_kd_compute.csv <==
actual_C,scalar_K0,scalar_K256,oracle_K0,oracle_K256
999199514624,0.78125,0,3.90625,3.90625
2999797143552,2.34375,0.78125,3.90625,3.90625
9999641647616,0.78125,0.78125,3.125,3.90625
29997238116352,0.78125,25,1.5625,96.09375
59995084652544,3.125,11.71875,0.78125,98.4375
99996879855616,0.78125,8.59375,3.125,99.21875
159984127688704,1.5625,34.375,1.5625,100
249998299013120,0,20.3125,0,99.21875
399979241492480,0,32.8125,1.5625,100
549999457331200,0,35.15625,3.125,100
679971397826560,0,24.21875,1.5625,100
799999070504960,0,22.65625,1.5625,100


==> figures/navigation_mg_compute.csv <==
actual_C,scalar_K0,scalar_K256,oracle_K0,oracle_K256
4798287917056,12.8125,16.25,14.6875,14.6875
9598196070400,14.6875,10.9375,15.3125,14.0625
19190343012352,9.0625,9.6875,17.1875,16.25
47999012648960,9.0625,13.4375,18.75,21.875
95998049541120,12.8125,17.8125,15.9375,24.0625
191992060420096,10.3125,51.875,11.5625,71.25
383996997599232,9.6875,55.625,16.25,78.4375
767968599810048,9.0625,53.125,13.75,74.0625
1535971075801088,10.3125,44.0625,11.875,60.625
3071952485474304,10.9375,51.875,12.8125,65.625
4607998157275136,10,36.875,12.8125,46.5625
6143850620919808,9.0625,47.8125,12.8125,56.875
12287964860366848,10.625,41.5625,14.0625,53.125
24575888340635648,10.9375,37.5,13.125,49.0625

